Learning to Stop: Dynamic Simulation Monte-Carlo Tree Search

Monte Carlo tree search (MCTS) has achieved state-of-the-art results in many domains such as Go and Atari games when combining with deep neural networks (DNNs). When more simulations are executed, MCTS can achieve higher performance but also requires enormous amounts of CPU and GPU resources. However, not all states require a long searching time to identify the best action that the agent can find. For example, in 19x19 Go and NoGo, we found that for more than half of the states, the best action predicted by DNN remains unchanged even after searching 2 minutes. This implies that a significant amount of resources can be saved if we are able to stop the searching earlier when we are confident with the current searching result. In this paper, we propose to achieve this goal by predicting the uncertainty of the current searching status and use the result to decide whether we should stop searching. With our algorithm, called Dynamic Simulation MCTS (DS-MCTS), we can speed up a NoGo agent trained by AlphaZero 2.5 times faster while maintaining a similar winning rate. Also, under the same average simulation count, our method can achieve a 61% winning rate against the original program.

==> Figures/msc_under6400.csv <==
idx,norm_idx,msc
0,0.0,6400
200,0.44,6400
400,0.87,6400
600,1.31,6099
800,1.75,5870
1000,2.18,5652
1200,2.62,5439
1400,3.06,5243
1600,3.49,5058
1800,3.93,4884
2000,4.37,4711
2200,4.8,4552
2400,5.24,4350
2600,5.68,4188
2800,6.11,4048
3000,6.55,3886
3200,6.99,3737
3400,7.42,3578
3600,7.86,3441
3800,8.3,3285
4000,8.73,3161
4200,9.17,3017
4400,9.61,2883
4600,10.04,2754
4800,10.48,2617
5000,10.92,2493
5200,11.35,2371
5400,11.79,2257
5600,12.23,2149
5800,12.66,2044
6000,13.1,1956
6200,13.54,1863
6400,13.97,1767
6600,14.41,1682
6800,14.85,1595
7000,15.28,1520
7200,15.72,1454
7400,16.16,1386
7600,16.59,1317
7800,17.03,1241
8000,17.47,1167
8200,17.9,1105
8400,18.34,1048
8600,18.78,981
8800,19.21,928
9000,19.65,868
9200,20.09,818
9400,20.52,771
9600,20.96,725
9800,21.4,683
10000,21.83,639
10200,22.27,601
10400,22.71,561
10600,23.14,523
10800,23.58,486
11000,24.02,445
11200,24.45,411
11400,24.89,381
11600,25.33,353
11800,25.76,324
12000,26.2,298
12200,26.64,269
12400,27.07,245
12600,27.51,222
12800,27.95,200
13000,28.38,181
13200,28.82,161
13400,29.26,144
13600,29.69,129
13800,30.13,116
14000,30.57,103
14200,31.0,89
14400,31.44,78
14600,31.88,67
14800,32.31,59
15000,32.75,49
15200,33.19,41
15400,33.62,34
15600,34.06,29
15800,34.5,23
16000,34.93,19
16200,35.37,15
16400,35.81,11
16600,36.24,8
16800,36.68,7
17000,37.12,5
17200,37.55,1
17400,37.99,1
17600,38.43,1
17800,38.86,1
18000,39.3,1
18200,39.74,1
18400,40.17,1
18600,40.61,1
18800,41.05,1
19000,41.48,1
19200,41.92,1
19400,42.36,1
19600,42.79,1
19800,43.23,1
20000,43.67,1
20200,44.1,1
20400,44.54,1
20600,44.98,1
20800,45.41,1
21000,45.85,1
21200,46.29,1
21400,46.72,1
21600,47.16,1
21800,47.6,1
22000,48.04,1
22200,48.47,1
22400,48.91,1
22600,49.35,1
22800,49.78,1
23000,50.22,1
23200,50.66,1
23400,51.09,1
23600,51.53,1
23800,51.97,1
24000,52.4,1
24200,52.84,1
24400,53.28,1
24600,53.71,1
24800,54.15,1
25000,54.59,1
25200,55.02,1
25400,55.46,1
25600,55.9,1
25800,56.33,1
26000,56.77,1
26200,57.21,1
26400,57.64,1
26600,58.08,1
26800,58.52,1
27000,58.95,1
27200,59.39,1
27400,59.83,1
27600,60.26,1
27800,60.7,1
28000,61.14,1
28200,61.57,1
28400,62.01,1
28600,62.45,1
28800,62.88,1
29000,63.32,1
29200,63.76,1
29400,64.19,1
29600,64.63,1
29800,65.07,1
30000,65.5,1
30200,65.94,1
30400,66.38,1
30600,66.81,1
30800,67.25,1
31000,67.69,1
31200,68.12,1
31400,68.56,1
31600,69.0,1
31800,69.43,1
32000,69.87,1
32200,70.31,1
32400,70.74,1
32600,71.18,1
32800,71.62,1
33000,72.05,1
33200,72.49,1
33400,72.93,1
33600,73.36,1
33800,73.8,1
34000,74.24,1
34200,74.67,1
34400,75.11,1
34600,75.55,1
34800,75.98,1
35000,76.42,1
35200,76.86,1
35400,77.29,1
35600,77.73,1
35800,78.17,1
36000,78.6,1
36200,79.04,1
36400,79.48,1
36600,79.91,1
36800,80.35,1
37000,80.79,1
37200,81.22,1
37400,81.66,1
37600,82.1,1
37800,82.53,1
38000,82.97,1
38200,83.41,1
38400,83.84,1
38600,84.28,1
38800,84.72,1
39000,85.15,1
39200,85.59,1
39400,86.03,1
39600,86.46,1
39800,86.9,1
40000,87.34,1
40200,87.77,1
40400,88.21,1
40600,88.65,1
40800,89.08,1
41000,89.52,1
41200,89.96,1
41400,90.39,1
41600,90.83,1
41800,91.27,1
42000,91.7,1
42200,92.14,1
42400,92.58,1
42600,93.01,1
42800,93.45,1
43000,93.89,1
43200,94.32,1
43400,94.76,1
43600,95.2,1
43800,95.63,1
44000,96.07,1
44200,96.51,1
44400,96.94,1
44600,97.38,1
44800,97.82,1
45000,98.25,1
45200,98.69,1
45400,99.13,1
45600,99.56,1


==> experiment/cp/s160.csv <==
s160_x,s160_y,s160_xr
715,0.48485,0.447
660,0.47925,0.412
617,0.451625,0.386
576,0.4418,0.36
518,0.4135,0.324
464,0.39,0.29

==> experiment/cp/s160_acc.csv <==
s160_acc_x,s160_acc_y,s160_acc_xr
601,0.4815,0.376
545,0.4492,0.341
512,0.435,0.32
482,0.42485,0.301
442,0.3885,0.276

==> experiment/cp/s400.csv <==
s400_x,s400_y,s400_xr
718,0.4921,0.449
658,0.47125,0.411
589,0.44625,0.368
547,0.4371,0.342
436,0.39155,0.273


==> experiment/cp/s400_acc.csv <==
s400_acc_x,s400_acc_y,s400_acc_xr
592,0.4965,0.37
566,0.4625,0.354
525,0.456,0.328
456,0.423,0.285
408,0.391,0.255


==> experiment/cp/s800.csv <==
s800_x,s800_y,s800_xr
696,0.5014,0.435
641,0.4874,0.401
591,0.48481,0.369
551,0.45345,0.344
512,0.4433,0.32
471,0.414,0.294

==> experiment/cp/s800_acc.csv <==
s800_acc_x,s800_acc_y,s800_acc_xr
607,0.4902,0.379
586,0.483385,0.366
555,0.48575,0.347
529,0.46055,0.331
497,0.4409,0.311
461,0.42035,0.288

==> experiment/dnn/astw_2.csv <==
mp1 total wr,mp40ks total wr,mp80ks total wr,dnn1 total wr,dnn40ks total wr,dnn80ks total wr,mp1 avg sim,mp40ks avg sim,mp80ks avg sim,dnn1 avg sim,dnn40ks avg sim,dnn80ks avg sim
0.452,0.48,0.4825,0.4894,0.485,0.484,876,891,907,782,841,858
0.476,0.4595,0.483,0.481,0.4725,0.4903,858,877,894,746,787,801
0.395,0.421,0.4435,0.4595,0.475,0.473,721,747,769,638,725,750
0.356,0.4015,0.4035,0.4505,0.4565,0.4715,631,660,690,657,682,707
0.297,0.3635,0.3785,0.408,0.4345,0.459,571,601,632,623,644,660


==> experiment/dnn/dnn1.csv <==
dnn1_x,dnn1_y,dnn1_xr
782,0.4894,0.489
746,0.481,0.466
638,0.4595,0.399
623,0.408,0.389
539,0.3697,0.337


==> experiment/dnn/dnn40.csv <==
dnn40_x,dnn40_y,dnn40_xr
841,0.485,0.526
787,0.4725,0.492
725,0.475,0.453
682,0.4565,0.426
644,0.4345,0.403
604,0.4205,0.378
553,0.3975,0.346

==> experiment/dnn/dnn80.csv <==
dnn80_x,dnn80_y,dnn80_xr
858,0.494,0.536
801,0.4903,0.501
750,0.473,0.469
707,0.4715,0.442
660,0.459,0.412
622,0.4275,0.389
595,0.42205,0.372
514,0.38795,0.321

==> experiment/dnn/dnn80_acc.csv <==
dnn80_acc_x,dnn80_acc_y,dnn80_acc_xr
724,0.49125,0.453
670,0.4835,0.419
591,0.462,0.369
571,0.4535,0.357
527,0.43765,0.329
497,0.4238,0.311
465,0.4023,0.291

==> experiment/mp/astw_1.csv <==
t0.5 avg sim,t0.75 avg sim,t0.9 avg sim,t1 avg sim,t1.25 avg sim,t1.5 avg sim,t0.5 total wr,t0.75 total wr,t0.9 total wr,t1 total wr,t1.25 total wr,t1.5 total wr
555,597,562,571,579,596,0.335,0.2995,0.3154,0.297,0.3071,0.289
606,630,651,631,637,662,0.3655,0.347,0.351,0.356,0.3645,0.36
681,697,711,721,735,749,0.3865,0.3805,0.39,0.395,0.4205,0.3965
864,813,815,858,832,871,0.44525,0.435,0.4335,0.476,0.457,0.448
935,895,873,925,950,928,0.4555,0.4655,0.47,0.46675,0.484,0.473

==> experiment/mp/mp05.csv <==
mp05_x,mp05_y,mp05_xr
935,0.4555,0.584
864,0.44525,0.54
681,0.3865,0.426
606,0.3655,0.379
555,0.335,0.347

==> experiment/mp/mp075.csv <==
mp075_x,mp075_y
597,0.2995
630,0.347
697,0.3805
813,0.435
895,0.4655


==> experiment/mp/mp09.csv <==
mp09_x,mp09_y,mp09_xr
562,0.3154,0.351
651,0.351,0.407
711,0.39,0.444
815,0.4335,0.509
873,0.47,0.546

==> experiment/mp/mp1.csv <==
mp1_x,mp1_y,mp1_xr
925,0.47675,0.578
858,0.466,0.536
826,0.44,0.516
721,0.395,0.451
631,0.356,0.394
571,0.297,0.357

==> experiment/mp/mp125.csv <==
mp125_x,mp125_y
579,0.3071
637,0.3645
735,0.4205
832,0.457
950,0.484

==> experiment/mp/mp15.csv <==
mp15_x,mp15_y,mp15_xr
596,0.289,0.372
662,0.36,0.414
749,0.3965,0.468
871,0.448,0.544
928,0.473,0.58


==> experiment/mp/mp40.csv <==
mp40_x,mp40_y,mp40_xr
891,0.48,0.557
877,0.4595,0.548
747,0.421,0.467
660,0.4015,0.412
601,0.3635,0.376
555,0.33055,0.347

==> experiment/mp/mp80.csv <==
mp80_x,mp80_y,mp80_xr
907,0.4825,0.567
769,0.4435,0.481
690,0.4035,0.431
632,0.3785,0.395
590,0.34225,0.369

